Exploring quantum localization with machine learning

We introduce an efficient neural network (NN) architecture for classifying wave functions in terms of their localization. Our approach integrates a versatile quantum phase space parametrization leading to a custom 'quantum' NN, with the pattern recognition capabilities of a modified convolutional model. This design accepts wave functions of any dimension as inputs and makes accurate predictions at an affordable computational cost. This scalability becomes crucial to explore the localization rate at the semiclassical limit, a long standing question in the quantum scattering field. Moreover, the physical meaning built in the model allows for the interpretation of the learning process

==> CoverLetter.txt <==
Dear Editors of Quantum Machine Intelligence

In this manuscript, we explore quantum localization using machine learning. Our study introduces a neural network architecture capable of determining whether a quantum state is localized or not, a crucial aspect in understanding quantum scattering and the semiclassical limit.
This neural network is designed to process wave functions of any dimension, making it a robust tool for exploring quantum systems across various scales. By integrating a novel quantum phase space parametrization with advanced pattern recognition capabilities, our model not only offers precision but also operates at a manageable computational cost.
Significantly, once trained, our network can distinguish between open and closed quantum systems, effectively learning the physics and structure of quantum repellers. This feature allows for a deeper understanding of the underlying physical processes, providing insights that are essential for both theoretical advancements and practical applications in the field.
We believe that our work will contribute significantly to the literature, offering both novel methodologies and deeper insights into quantum localization. We are eager to receive feedback from the reviewers and hope for the opportunity to contribute to the esteemed Quantum Machine Intelligence.
and to uncover new physics.

Best regards,
The authors

Authors:

Javier Montes (c), jmontes.3@alumni.unav.es

Lenoardo Ermann (b), leonardoermann@cnea.gob.ar

Alejandro M.F. Rivas (b), rivas@tandar.cnea.gov.ar

Florentino Borondo (a), f.borondo@uam.es

Gabriel G. Carlo (b), gabrielcarlo@cnea.gob.ar

a) Departamento de Química, Universidad Autónoma de Madrid, Cantoblanco, 28049–Madrid, Spain
b) Comisión Nacional de Energía Atómica, CONICET, Departamento de Física, Av. del Libertador
8250, 1429 Buenos Aires, Argentina
c) Department of Statistics, Universidad Carlos III de Madrid, Spain


Suggested Referees:

Erik Torrontegui
Universidad Carlos III, Madrid.
etorront@fis.uc3m.es

Eduardo Vergini
Tandar Laboratory
CNEA, Argentina
vergini@tandar.cnea.gov.ar

Diego Wisniacki
Physics Department
UBA, Argentina
wisniaki@df.uba.ar

Raul Vallejos
CBPF, Brazil
vallejos@cbpf.br

Rosa María Benito Zafrilla 
Universidad Politécnica de Madrid.
rosamaria.benito@upm.es 




